On the origin of the lump in circumbinary discs

Accreting binary black holes (BBHs) are multi-messenger sources, emitting copious electromagnetic (EM) and gravitational waves. One of their most promising EM signatures is the lightcurve modulation caused by a strong, unique and extended azimuthal overdensity structure orbiting at the inner edge of the circumbinary disc (CBD), dubbed "lump". In this paper, we investigate the origin of this structure using 2D general-relativistic (GR) hydrodynamical simulations of a CBD in an approximate BBH spacetime. First, we use the symmetric mass-ratio case to study the transition from the natural m = 2 mode to m = 1. The asymmetry with respect to m = 2 grows exponentially, pointing to an instability origin. We indeed find that the CBD edge is prone to a (magneto-)hydrodynamical instability owing to the disc edge density sharpness: the Rossby Wave Instability (RWI). The RWI criterion is naturally fullfilled at the CBD edge and we report the presence of vortices, which are typical structures of the RWI. The RWI is also at work in the asymmetric mass-ratio cases (from 0.1 to 0.5). However, the CBD edge sharpness decreases with a decreasing mass ratio, and so the lump. By proposing a scenario for this lump formation, our work further supports its existence in astrophysical CBDs and potential source for an EM signature of BBHs. Finally, because the RWI is not caused by GR effects, it is also a robust candidate for the lump origin in CBDs around non-compact objects, e.g. binary protostars.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
